The search for failed supernovae with the Large Binocular Telescope: a new candidate and the failed SN fraction with 11 yr of data

We present updated results of the Large Binocular Telescope Search for Failed Supernovae. This search monitors luminous stars in 27 nearby galaxies with a current baseline of 11~yr of data. We re-discover the failed supernova (SN) candidate N6946-BH1 as well as a new candidate, M101-OC1. M101-OC1 is a blue supergiant that rapidly disappears in optical wavelengths with no evidence for significant obscuration by warm dust. While we consider other options, a good explanation for the fading of M101-OC1 is a failed SN, but follow-up observations are needed to confirm this. Assuming only one clearly detected failed SN, we find a failed SN fraction $f = 0.16^{+0.23}_{-0.12}$ at 90 per~cent confidence. We also report on a collection of stars that show slow ($\sim$decade), large amplitude ($\Delta L/L > 3$) luminosity changes.

==> ancillary/m101-oc1.lc-mrt.txt <==
Title: LBT light curve of M101-OC1
Authors: Neustadt et al. 2021
Table: 
================================================================================
Byte-by-byte Description of file: m101-oc1.lc-mrt.txt
--------------------------------------------------------------------------------
   Bytes Format Units  Label     Explanations
--------------------------------------------------------------------------------
   1-  7 A7     d        MJD       MJD of observation
   9- 16 A8     mag      Rmag      R band apparent magnitude
  18- 22 A5     mag      RMag      R band absolute magnitude
  24- 32 A9     mag      Rmag-err  R band magnitude error
  34- 41 A8     solLum   Lum-R     R band luminosity (nu * L_nu)
  43- 50 A8     mag      Vmag      V band apparent magnitude
  52- 56 A5     mag      VMag      V band absolute magnitude
  58- 66 A9     mag      Vmag-err  V band magnitude error
  68- 75 A8     solLum   Lum-V     V band luminosity (nu * L_nu)
  77- 84 A8     mag      Bmag      B band apparent magnitude
  86- 90 A5     mag      BMag      B band absolute magnitude
  92-100 A9     mag      Bmag-err  B band magnitude error
 102-109 A8     solLum   Lum-B     B band luminosity (nu * L_nu)
 111-118 A8     mag      Umag      U band apparent magnitude
 120-124 A5     mag      UMag      U band absolute magnitude
 126-134 A9     mag      Umag-err  U band magnitude error
 136-143 A8     solLum   Lum-U     U band luminosity (nu * L_nu)
--------------------------------------------------------------------------------
Note (1):   Magnitude errors are constructed from RMS variability of nearby empty pixels in the respective images
--------------------------------------------------------------------------------
mjd     magapp_R mag_R mag_err_R lum_R    magapp_V mag_V mag_err_V lum_V    magapp_B mag_B mag_err_B lum_B    magapp_U mag_U mag_err_U lum_U    
54534.5 22.4     -6.66 0.04      19975.47 22.54    -6.52 0.04      24404.58 22.73    -6.34 0.04      29942.49                                   
54535.5 22.42    -6.64 0.03      19613.66 22.52    -6.54 0.03      24776.21 22.72    -6.35 0.02      30203.53 21.79    -7.29 0.03      38315.53 
54536.5 22.4     -6.66 0.02      20022.8  22.54    -6.52 0.04      24371.69 22.73    -6.34 0.03      30060.33                                   
54538.4 22.47    -6.58 0.04      18634.98                                                                                                       
54590.3 22.39    -6.67 0.03      20203.33 22.55    -6.51 0.02      24145.75 22.71    -6.36 0.01      30607.09 21.84    -7.24 0.02      36544.0  
54591.4 22.43    -6.63 0.03      19417.77 22.57    -6.49 0.04      23744.35 22.69    -6.39 0.06      31235.89 21.8     -7.28 0.04      38064.06 
54912.4 22.43    -6.63 0.04      19478.38                                                                                                       
54999.2 22.4     -6.66 0.03      20035.0  22.55    -6.51 0.03      24067.95 22.68    -6.39 0.03      31426.92 21.77    -7.31 0.03      39045.32 
55927.5 22.45    -6.61 0.02      19024.75 22.66    -6.4  0.02      21871.49 22.81    -6.26 0.01      27890.37 21.94    -7.13 0.02      33261.82 
56008.3 22.42    -6.63 0.04      19520.1  22.56    -6.5  0.03      23893.98 22.76    -6.31 0.02      29050.55 21.89    -7.19 0.04      34972.01 
56009.3 22.43    -6.63 0.03      19455.62 22.59    -6.47 0.02      23290.09 22.75    -6.33 0.02      29569.75 21.9     -7.18 0.04      34541.53 
56090.4 22.4     -6.66 0.03      20010.34 22.54    -6.52 0.05      24347.73 22.67    -6.4  0.02      31580.38 21.84    -7.24 0.04      36542.24 
56302.5 22.39    -6.67 0.02      20174.73 22.59    -6.47 0.04      23203.98 22.75    -6.33 0.05      29559.84 21.83    -7.24 0.03      36800.09 
56337.5 22.35    -6.71 0.01      20947.91 22.52    -6.54 0.02      24852.56 22.72    -6.35 0.01      30336.07 21.79    -7.29 0.01      38450.97 
56419.5 22.49    -6.57 0.03      18441.48 22.63    -6.44 0.05      22533.7  22.72    -6.35 0.05      30150.63 21.86    -7.22 0.09      35871.51 
56449.2 22.92    -6.14 0.03      12388.02 23.17    -5.9  0.04      13687.9  23.52    -5.55 0.03      14467.13 22.96    -6.11 0.05      12988.72 
56453.3 22.61    -6.45 0.02      16473.34 22.82    -6.24 0.01      18762.1  23.08    -5.99 0.01      21724.86 22.46    -6.62 0.02      20665.52 
56637.5 23.03    -6.03 0.06      11198.4  23.36    -5.7  0.07      11439.95 23.69    -5.38 0.09      12355.51 23.5     -5.58 0.24      7930.04  
56812.4 22.45    -6.61 0.03      19102.04 22.56    -6.5  0.04      23985.12 22.72    -6.35 0.02      30180.26 21.84    -7.24 0.03      36567.62 
56837.3 22.9     -6.16 0.02      12619.91 23.14    -5.92 0.05      14027.48 23.49    -5.58 0.04      14892.04 23.14    -5.94 0.1       11067.0  
56839.3 22.61    -6.45 0.03      16498.19 22.78    -6.28 0.04      19568.8  23.06    -6.01 0.03      22158.52 22.46    -6.61 0.07      20597.56 
57041.5 23.01    -6.05 0.02      11396.25 23.34    -5.72 0.03      11643.7  23.67    -5.4  0.01      12642.84 23.26    -5.82 0.03      9928.87  
57071.5 22.78    -6.28 0.03      14102.05                                                                                                       
57135.2 22.99    -6.07 0.04      11603.49 23.32    -5.74 0.05      11840.19 23.73    -5.34 0.03      11976.58 23.59    -5.49 0.13      7326.25  
57163.2 23.0     -6.06 0.02      11482.33 23.38    -5.68 0.05      11214.93 23.72    -5.35 0.03      12025.55 23.38    -5.7  0.06      8862.01  
57389.5 23.03    -6.03 0.04      11196.05                                                                                                       
57425.5 23.05    -6.01 0.04      10955.41 23.44    -5.62 0.03      10647.59 23.68    -5.39 0.03      12495.97 23.41    -5.66 0.04      8584.31  
57547.3 23.0     -6.06 0.03      11499.28 23.4     -5.67 0.08      11070.8  23.6     -5.47 0.04      13449.13 23.25    -5.83 0.09      9996.16  
57788.5 23.06    -6.0  0.05      10881.34 23.35    -5.71 0.05      11568.05 23.65    -5.42 0.05      12885.16 23.26    -5.82 0.08      9930.51  
57897.4 23.08    -5.98 0.07      10702.55 23.26    -5.8  0.09      12585.15 23.54    -5.53 0.08      14251.59                                   
58158.5 23.22    -5.84 0.04      9381.87  23.42    -5.64 0.05      10814.91 23.88    -5.19 0.04      10413.54 23.96    -5.12 0.12      5193.88  
58257.5 23.24    -5.81 0.11      9173.34  23.44    -5.63 0.13      10691.17 24.02    -5.05 0.11      9108.46  23.83    -5.24 0.53      5832.14  
58287.3 23.22    -5.83 0.08      9343.92  23.58    -5.48 0.08      9372.94  24.0     -5.07 0.08      9326.0   24.68    -4.4  0.5       2672.14  
58574.4 23.18    -5.88 0.16      9747.3                                                                                                         
58838.5 23.14    -5.92 0.05      10092.65 23.37    -5.7  0.06      11376.49 23.95    -5.12 0.04      9743.53  24.12    -4.96 0.2       4495.01  


==> ancillary/n4736-oc1.lc-mrt.txt <==
Title: LBT light curve of N4736-OC1
Authors: Neustadt et al. 2021
Table:
================================================================================
Byte-by-byte Description of file: n4736-oc1.lc-mrt.txt
--------------------------------------------------------------------------------
   Bytes Format Units  Label     Explanations
--------------------------------------------------------------------------------
   1-  7 A7     d        MJD       MJD of observation
   9- 16 A8     mag      Rmag      R band apparent magnitude
  18- 22 A5     mag      RMag      R band absolute magnitude
  24- 32 A9     mag      Rmag-err  R band magnitude error
  34- 41 A8     solLum   Lum-R     R band luminosity (nu * L_nu)
  43- 50 A8     mag      Vmag      V band apparent magnitude
  52- 56 A5     mag      VMag      V band absolute magnitude
  58- 66 A9     mag      Vmag-err  V band magnitude error
  68- 75 A8     solLum   Lum-V     V band luminosity (nu * L_nu)
  77- 84 A8     mag      Bmag      B band apparent magnitude
  86- 90 A5     mag      BMag      B band absolute magnitude
  92-100 A9     mag      Bmag-err  B band magnitude error
 102-109 A8     solLum   Lum-B     B band luminosity (nu * L_nu)
 111-118 A8     mag      Umag      U band apparent magnitude
 120-124 A5     mag      UMag      U band absolute magnitude
 126-134 A9     mag      Umag-err  U band magnitude error
 136-142 A7     solLum   Lum-U     U band luminosity (nu * L_nu)
--------------------------------------------------------------------------------
Note (1):   Magnitude errors are constructed from RMS variability of nearby empty pixels in the respective images
--------------------------------------------------------------------------------
mjd     magapp_R mag_R mag_err_R lum_R    magapp_V mag_V mag_err_V lum_V    magapp_B mag_B mag_err_B lum_B    magapp_U mag_U mag_err_U lum_U   
54535.4 22.32    -6.3  0.04      14318.39                                                                                                      
54859.4 22.38    -6.24 0.05      13604.59 22.57    -6.06 0.06      15894.51 23.19    -5.46 0.05      13264.46 24.33    -4.33 0.33      2512.2  
54916.4 22.22    -6.4  0.06      15680.3                                    22.95    -5.69 0.1       16484.31 23.3     -5.35 0.26      6450.57 
55721.2 22.26    -6.36 0.04      15139.94 22.5     -6.13 0.07      16969.34 23.35    -5.29 0.21      11388.35 23.8     -4.86 0.33      4084.84 
56301.4 22.24    -6.38 0.03      15436.08 22.55    -6.08 0.06      16206.03 22.99    -5.65 0.08      15939.94 23.48    -5.18 0.28      5481.65 
56449.3 22.42    -6.2  0.03      13105.36 22.52    -6.11 0.03      16625.61 23.2     -5.44 0.04      13065.93 23.54    -5.12 0.13      5194.32 
56637.5 22.29    -6.33 0.05      14714.74 22.5     -6.13 0.04      16957.67 23.12    -5.52 0.1       14106.65 23.29    -5.36 0.18      6507.49 
56772.3 22.33    -6.29 0.02      14193.56 22.54    -6.09 0.02      16416.87 23.13    -5.51 0.03      13973.79 23.38    -5.28 0.1       6019.38 
57041.4 22.3     -6.32 0.02      14656.79 22.52    -6.11 0.05      16663.15 23.01    -5.63 0.04      15641.0  23.19    -5.47 0.18      7179.98 
57071.3 22.36    -6.25 0.02      13750.53 22.61    -6.02 0.04      15315.98 23.21    -5.43 0.06      12992.53 23.34    -5.31 0.18      6224.42 
57132.3 22.36    -6.26 0.02      13840.33 22.58    -6.05 0.03      15827.78 23.06    -5.58 0.04      14920.87 23.75    -4.91 0.22      4296.32 
57390.5 22.32    -6.3  0.09      14363.67                                                                                                      
57425.5 22.39    -6.23 0.03      13476.88 22.54    -6.09 0.04      16339.45 23.12    -5.52 0.04      14101.29 23.22    -5.44 0.24      6983.19 
58573.3                                   23.2     -5.43 0.09      8882.24  23.84    -4.81 0.04      7302.77  25.1     -3.56 0.87      1236.07 
57786.5 23.8     -4.82 0.08      3680.11  24.39    -4.24 0.22      2966.2   24.85    -3.79 0.22      2862.85  24.95    -3.71 0.6       1416.02 
58158.5 23.88    -4.74 0.11      3411.89  24.52    -4.11 0.25      2631.59  24.6     -4.05 0.34      3625.55  25.02    -3.64 0.71      1332.39 
58224.4 23.56    -5.06 0.11      4569.65  24.13    -4.5  0.28      3781.77  25.06    -3.58 0.46      2366.48  99.0     99.0  -1.65     -1007.3 
58258.3 23.53    -5.09 0.07      4715.36  24.19    -4.44 0.22      3577.2   25.07    -3.57 0.39      2334.72  24.7     -3.96 0.32      1781.09 

